Investigating thermal transport in knotted graphene nanoribbons using non-equilibrium molecular dynamics

In this work, we investigated the effect of knots in the thermal transport of graphene nanoribbons through non-equilibrium molecular dynamics simulations. We considered the cases of one, two, and three knots are present. Temperature jumps appear in the temperature profile where the knots are located, which indicates that they introduce thermal resistances in the system, similar to interfacial Kapitza resistance present between two different materials and/or single materials with defects and/or lattice distortions. We found that the thermal resistance introduced by each individual knot is essentially the same as the overall resistance increase linearly with the number of knots, as they behave as thermal resistances associated in series. Also, the relative position between each knot in the arrangement does not strongly affect the thermal current produced by the temperature gradient, showing a weak thermal rectification effect.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

